The Multi-Commodity Flow Problem with Outsourcing Decisions

We address a new prize-collecting problem of routing commodities in a given network with hub and non-hub nodes, in which the service of the non-hub nodes will be outsourced to third-party carriers. The problem is modeled as a Stackelberg game: there is a major firm (leader) that decides to serve a subset of commodities. The leader aims to outsource first and third legs of transportation services to smaller carriers (who act as followers) by allocating at most one carrier to each non-hub node. The carriers try to maximize their own profits, which are influenced by the leader's offers. The goal of the leader is to determine the optimal outsourcing fees, along with the allocation of carriers to the non-hub nodes, so that the profit from the routed commodities is maximized. The optimal response of the followers must be taken into account, as the followers might refuse to serve some legs in case they are negative or do not maximize their profit. We also study two alternative settings: one in which the outsourcing fees are fixed, and the other one in which the carriers accept any offer, as long as the resulting profit is non-negative. We prove that the set of possible outsourcing fees can be discretized and formulate the problem as a single-level mixed-integer nonlinear program. For all considered problem variants, we prove NP-hardness and propose and computationally investigate several MIP formulations. We study the computational scalability of these MIP formulations and analyze solutions obtained by varying the reservation prices of the carriers. Finally, by comparing the introduced problem variants, we derive some interesting managerial insights.

==> 01_ComEvol.csv <==
Nodes,Served_Commodities,Qty_Served,Total_Commodities,Obj_Func,Commodities_added,New_commodities_served,Percentage_of_the_total,Qty_Opt
30,0.1402,122,870,334085906.4,0,0,,396
40,0.116,181,1560,350706088.6,690,59,0.0855,744
50,0.0984,241,2450,389095739.8,890,60,0.0674,1173
60,0.0839,297,3540,415855064.6,1090,56,0.0514,1587
70,0.0741,358,4830,677291297.7,1290,61,0.0473,2051
80,0.0725,458,6320,766738194.3,1490,100,0.0671,2661
90,0.06,481,8010,779626871.9,1690,23,0.0136,2867
100,0.0576,570,9900,817165563.3,1890,89,0.0471,3714

==> 01_ComEvolMax.csv <==
Nodes,Served_Commodities,Qty_Served,Total_Commodities,Obj_Func,Commodities_added,New_commodities_served,Percentage_of_the_total,Qty_Opt
30,0.118,103,870,334085906.4,0,0,,396
40,0.099,154,1560,350706088.6,690,59,0.08550724638,744
50,0.08,196,2450,389095739.8,890,60,0.06741573034,1173
60,0.061,216,3540,415855064.6,1090,56,0.05137614679,1587
70,0.054,261,4830,677291297.7,1290,61,0.04728682171,2051
80,0.059,373,6320,766738194.3,1490,100,0.06711409396,2661
90,0.05,401,8010,779626871.9,1690,23,0.01360946746,2867
100,0.0501,496,9900,817165563.3,1890,89,0.04708994709,3714

==> 01_Profit.csv <==
Nodes,FixedFees-EP-AVG-BiLvlOpt-3C,FixedFees-EP-AVG-Relaxed-3C,FixedFees-EP-MAX-BiLvlOpt-3C,FixedFees-EP-MAX-Relaxed-3C,IP-3C,FixedFees-EP-AVG-BiLvlOpt-4C,FixedFees-EP-AVG-Relaxed-4C,FixedFees-EP-MAX-BiLvlOpt-4C,FixedFees-EP-MAX-Relaxed-4C,IP-4C,FixedFees-EP-AVG-BiLvlOpt-5C,FixedFees-EP-AVG-Relaxed-5C,FixedFees-EP-MAX-BiLvlOpt-5C,FixedFees-EP-MAX-Relaxed-5C,IP-5C,Mean AVG Bilvl Opt,Mean AVG Relaxed,Mean MAX BilvlOpt,Mean MAX Relaxed,Mean IP
30,335533336.6,574163956.5,312720979.6,589773727.1,603842003.7,339405564.8,586112926.8,312747265,589025683.9,604650079.3,336369453.1,583394753.7,295796082.4,587217649.4,604684413.9,337102784.84,581223879.03,307088109.02,588672353.46,604392165.65
40,352242878.1,627068630.6,326343528.6,643854931.0,659052268.2,355964841.1,639096862,325970484.3,643061785.7,659904229.3,361809536.7,636253630.8,315530201.4,641200783.7,659954349.8,356672418.63,634139707.83,322614738.09,642705833.48,659636949.06
50,390667123.3,778462013.8,350603378.2,799545808.5,821271997.9,409568991.9,791184168.3,349176650.7,798473503.9,822322518.4,399417185.7,788122479.1,339498082.8,796475966.1,822389146.1,399884433.62,785922887.06,346426037.20,798165092.79,821994554.15
60,417426448.0,909384686.9,366096758.1,940426029.7,968092457.5,436132805.8,921558918.4,364553013.5,939028036.8,969192436.9,424430122.9,918373960.9,355002483.1,936816346.3,969264353.2,425996458.89,916439188.72,361884084.90,938756804.22,968849749.20
70,685123183.6,1755588903.4,459031316.3,1833146169.3,1883328516,715325002.5,1771465753,468395454.7,1826824480,1884593030,721887076,1767233774,448743812,1822893830,1885017769,707445087.37,1764762810.14,458723527.66,1827621492.98,1884313105.08
80,783107241.1,2069323593.3,526294412.5,2178611839.1,2239236645,811506193.4,2088999034,528975144.2,2171187056,2240891982,838017674.3,2083300625,524205121.2,2166992946,2241547297,810877036.28,2080541083.88,526491559.31,2172263946.98,2240558641.09
90,796953749.4,2121126222.1,553424126.0,2250626129.7,2313874739,832595516,2153612920,555409214.2,2243171310,2315648960,854439951.9,2148335037,550676099.9,2238233179,2316263346,827996405.76,2141024726.42,553169813.40,2244010206.39,2315262348.47
100,836654672.1,2291687792,575230960.7,2437946032,2509359249,871052805.7,2326813285,573757826.5,2429584599,2511127658,893731307.7,2321977705,572684809.8,2424274541,2511668534,867146261.84,2313492927.56,573891199.00,2430601724.09,2510718480.17

==> 01_ServCom.csv <==
Nodes,FixedFees-EP-AVG-BiLvlOpt-3C,FixedFees-EP-AVG-Relaxed-3C,FixedFees-EP-MAX-BiLvlOpt-3C,FixedFees-EP-MAX-Relaxed-3C,IP-3C,FixedFees-EP-AVG-BiLvlOpt-4C,FixedFees-EP-AVG-Relaxed-4C,FixedFees-EP-MAX-BiLvlOpt-4C,FixedFees-EP-MAX-Relaxed-4C,IP-4C,FixedFees-EP-AVG-BiLvlOpt-5C,FixedFees-EP-AVG-Relaxed-5C,FixedFees-EP-MAX-BiLvlOpt-5C,FixedFees-EP-MAX-Relaxed-5C,IP-5C,Mean AVG Bilvl Opt,Mean AVG Relaxed,Mean MAX BilvlOpt,Mean MAX Relaxed,Mean IP
30,13.8,40.7,11.8,43.0,44,14.33,41.78,11.78,43,44,13.44,41.67,11.22,42.89,44,13.85,41.37,11.59,42.96,44.00
40,11.7,42.5,9.9,45.0,46.5,13.13,43.62,9.56,45,46.31,13.81,44,11,44.94,46.31,12.88,43.37,10.15,44.98,46.37
50,10.0,43.0,8.0,44.7,46.92,10.96,42.72,7.52,44.64,46.88,12.04,42.8,9.04,44.6,46.92,10.99,42.85,8.17,44.65,46.91
60,8.5,39.5,6.1,42.0,44.08,9.17,40.39,5.81,41.97,44.03,9.86,40.06,7.03,41.94,44.06,9.17,39.97,6.32,41.98,44.06
70,7.7,37.0,5.4,40.0,41.86,7.88,37.27,5.27,39.98,42.02,9.04,37.39,6.22,39.96,42.04,8.22,37.23,5.62,39.99,41.97
80,8.0,36.8,5.9,39.8,41.58,8.83,37.16,5.55,39.75,41.67,9.05,37.28,6.47,39.73,41.67,8.62,37.07,5.98,39.76,41.64
90,6.6,31.0,5.0,33.8,35.4,7.25,31.49,4.77,33.78,35.48,7.72,31.69,5.38,33.73,35.46,7.19,31.39,5.04,33.77,35.45
100,6.36,32.87,5.01,35.56,37.14,6.84,32.14,4.56,35.51,37.23,7.22,32.75,5.19,35.43,37.21,6.81,32.59,4.92,35.50,37.19
